Ultraintense, ultrashort pulse x-ray scattering in small molecules

We examine x-ray scattering from an isolated organic molecule from the linear to nonlinear absorptiveregime. In the nonlinear regime, we explore the importance of both the elastic and inelastic channelsand observe the onset of nonlinear behavior as a function of pulse duration and energy. In the linearregime, we test the sensitivity of the scattering signal to molecular bonding and electronic correlationvia calculations using the independent atom model (IAM), Hartree-Fock (HF) and density functionaltheory (DFT). Finally, we describe how coherent x-ray scattering can be used to directly visualizefemtosecond charge transfer and dissociation within a single molecule undergoing x-ray multiphotonabsorption.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


